Hydrodynamic simulations of rotating black holes

Wave scattering phenomena are ubiquitous in almost all Sciences, from Biology to Physics. Interestingly, it has been shown many times that different physical systems are the stage to the same processes. The discoveries of such analogies have resulted in a better understanding of Physics and are indications of the universality of Nature. One stunning example is the observation that waves propagating on a flowing fluid effectively experience the presence of a curved space-time. In this thesis we will use this analogy to investigate, both theoretically and experimentally, fundamental effects occurring around vortex flows and rotating black holes. In particular, we will focus on light-bending, superradiance scattering, and quasi-normal modes emission. The experimental nature of this work will lead us to study these processes in the presence of dispersive effects. Our results strengthen the link between vortices and rotating black holes and open up new challenges to be addressed in the future.

==> Templates/README.txt <==
This folder contains the class (nottsthesis.cls) for thesis in Nottingham. It also contains the minimum package requirements for it to work 
(not always classicthesis and ifxetex are contained in standard LaTeX distributions plus some other packages that not always are installed in minimal distributions), the image file (uncoat.pdf) with the
logo and two examples ready to compile (the nottsthesis-test-*.tex files). The results has been included too in order to check if everything 
works fine. Of course if you want to try them out and compare the result you get on your local system compare to the ones provided, save a copy 
of the example pdfs provided since compiling directly in this folder will overwrite them. Last, the documentation for the package (nottsthesis-doc.pdf) is included.

The class has been tested on the Linux computers in the School of Mathematical Sciences, both on the CentOS6 and CentOS7 distributions. With the packages included it works well, of course if you use some extra package that is not present you will have to add the *.sty package to the compilation folder.

